trueform: Fast And Robust Mesh CSG Via Topological Aggregation

Mesh CSG output is consumed in floating point: however exact the computation, every emitted coordinate is materialised -- rounded to a representable position -- and the next stage can observe crossings and orderings the exact result never had. Only index-based topology survives materialisation. We keep it exact: within the build, the arrangement's radial structure is ordered by exact predicates on the original input planes -- exact without exact constructions -- and where a decision spans faces, the intended answer is recovered by topological aggregation: a majority vote over the disagreeing geometric observations within their topological unit. We compute the arrangement locally with integer-exact predicates, every stage a graph problem on graphs it never explicitly constructs. Pairwise intersections are classified into five canonical types (VV, VE, VF, EE, EF), each cut face is arranged in its own plane, and a two-level identity keeps the result consistent across faces with no global structure. The arrangement and its domain partition are built once and queried arbitrarily often: a boolean of any arity is a per-domain bit test, volumetric regions read straight off the partition, and open surfaces -- declared as oriented sheets -- cut volumes through the same algebra. The method is implemented in the header-only trueform library, in C++ with Python and TypeScript bindings. Compared to prior art, it produces valid, watertight output while running up to two orders of magnitude faster, and stays interactive in the browser.

==> diagrams/nary_scaling.dat <==
tot build ln
43368 0.7210 1.0000
53362 0.6170 1.0000
262612 1.7000 1.0000
36720 0.5360 1.0000
623852 3.7060 1.0000
911572 10.5040 1.0000
107350 0.7910 1.0000
126326 1.0070 1.0000
1557948 6.0290 1.0000
778918 3.2020 1.0000
123876 1.0520 1.0000
989488 4.2410 1.0000
1411906 7.7450 1.0000
184982 3.8070 1.0000
1238016 14.6490 1.0000
1238016 4.6800 1.0000
27566 2.1520 1.0000
504950 2.7730 1.0000
359648 1.8610 1.0000
156584 1.1380 1.0000
420140 2.3010 1.0000
225284 1.4160 1.0000
841384 3.5060 1.0000
177392 1.1230 1.0000
283604 1.5890 1.0000
418876 2.3970 1.0000
128866 3.3210 1.0000
365538 3.6540 1.0000
13268 0.4860 1.0000
118986 0.9830 1.0000
253892 4.7480 1.0000
1074240 12.9430 1.0000
180104 2.8640 1.0000
260902 1.4980 1.0000
266702 1.5440 1.0000
56548 5.3530 1.0000
1074240 9.5330 1.0000
277232 11.4580 1.0000
48188 0.7870 1.0000
234082 1.3740 1.0000
48824 0.6930 1.0000
313724 1.9040 1.0000
70562 0.8040 1.0000
152360 1.0660 1.0000
209948 7.7890 1.0000
583538 3.2520 1.0000
819090 4.9070 1.0000
696496 4.5910 1.0000
1074240 4.7660 1.0000
75054 0.7320 1.0000
743886 24.5550 1.0000
1238016 14.1450 1.0000
181394 1.1990 1.0000
124190 0.9850 1.0000
997948 5.3410 1.0000
1298874 5.0810 1.0000
654300 9.4830 1.0000
188698 1.2510 1.0000
81414 0.7990 1.0000
99470 0.9220 1.0000
32192 0.6280 1.0000
47312 2.5760 1.0000
285072 1.5250 1.0000
421932 8.1870 1.0000
1098752 11.4280 1.0000
26602 1.7820 1.0000
1083314 4.5620 1.0000
210036 1.4090 1.0000
357134 1.9630 1.0000
92360 0.7590 1.0000
1206696 5.5950 1.0000
73262 0.6930 1.0000
111928 5.6170 1.0000
25316 3.5700 1.0000
1098752 10.8620 1.0000
44802 0.6430 1.0000
32722 0.5980 1.0000
1097940 14.4420 1.0000
157940 1.2020 1.0000
28614 0.5730 1.0000
531504 5.9230 1.0000
743886 3.7850 1.0000
380562 2.6830 1.0000
110740 3.9210 1.0000
296378 2.0140 1.0000
52294 0.7150 1.0000
206354 1.5200 1.0000
12386 0.4590 1.0000
30408 0.9420 1.0000
189096 3.0050 1.0000
316278 1.6610 1.0000
75694 0.7380 1.0000
1405440 6.2800 1.0000
80906 0.7400 1.0000
13794 0.4980 1.0000
982870 8.9750 1.0000
44066 0.6090 1.0000
62664 0.6830 1.0000
967136 4.5260 1.0000
1238016 30.2720 1.0000
234388 1.9520 1.0000
59520 0.6800 1.0000
259036 1.7500 1.0000
1463724 5.3980 1.0000
801048 5.2360 1.0000
65736 0.7110 1.0000
757272 3.5220 1.0000
814104 3.6280 1.0000
41336 5.6590 1.0000
102900 0.8630 1.0000
231194 6.7930 1.0000
777682 4.4000 1.0000
1238016 15.2000 1.0000
95828 0.8120 1.0000
55046 0.6310 1.0000
36198 4.2470 1.0000
1083314 4.3900 1.0000
425080 2.4130 1.0000
1411906 10.7190 1.0000
89466 5.4730 1.0000
1238016 29.5010 1.0000
84208 3.1530 1.0000
86800 3.6210 1.0000
78664 2.1830 1.0000
1373696 5.0800 1.0000
95946 0.8520 1.0000
1238016 5.0260 1.0000
772848 3.8360 1.0000
50706 0.6390 1.0000
495114 2.2150 1.0000
53912 0.6320 1.0000
20002 0.4790 1.0000
982870 3.7750 1.0000
1238016 9.0870 1.0000
1405440 12.7560 1.0000
778918 3.6420 1.0000
17206 0.5050 1.0000
895308 16.2490 1.0000
1083314 7.8390 1.0000
1083314 4.2990 1.0000
170438 1.0340 1.0000
123088 1.4180 1.0000
17630 0.4910 1.0000
223818 1.4740 1.0000
1215744 4.6680 1.0000
199694 4.9900 1.0000
51168 0.7840 1.0000
20302 0.4590 1.0000
17556 0.4730 1.0000
1136432 4.4220 1.0000
810212 7.0210 1.0000
137052 14.0790 1.0000
130694 1.0630 1.0000
1857024 7.2880 1.5850
11796 0.5320 1.5850
120014 4.9550 1.5850
1395742 20.6100 1.5850
19644 0.6520 1.5850
54992 0.7190 1.5850
26630 0.6370 1.5850
75094 3.3150 1.5850
339254 2.1070 1.5850
630728 3.1680 1.5850
385464 9.8490 1.5850
863980 12.8420 1.5850
1222096 6.1010 1.5850
72738 3.7310 1.5850
1538546 6.2210 1.5850
179698 3.1390 1.5850
94112 4.3680 1.5850
938634 9.5890 1.5850
158068 1.1350 1.5850
96682 4.3710 1.5850
154462 1.3730 1.5850
344072 1.8460 1.5850
32492 2.0310 1.5850
1510184 48.8750 1.5850
33278 0.7600 1.5850
32314 0.6940 1.5850
23040 3.5510 1.5850
1561740 6.4620 1.5850
502230 5.4170 1.5850
23670 0.6560 1.5850
69842 4.4910 1.5850
529596 5.0880 1.5850
24302 0.6530 1.5850
619174 6.4680 1.5850
18558 0.5290 1.5850
37568 3.6080 1.5850
65566 0.9330 1.5850
1339816 25.5140 1.5850
1375878 6.2960 1.5850
392352 2.0300 1.5850
749238 3.7970 1.5850
231260 5.3200 1.5850
322928 2.1400 1.5850
275486 1.6960 1.5850
1815176 29.2200 1.5850
36986 0.7400 1.5850
99122 6.2420 1.5850
111828 4.5370 1.5850
26420 11.4240 1.5850
261610 1.8390 1.5850
277464 6.7450 1.5850
532654 4.8140 1.5850
52172 3.9380 1.5850
100092 1.0210 1.5850
1588016 17.2590 1.5850
67504 4.5990 1.5850
35352 8.3890 1.5850
65126 2.5680 1.5850
223926 4.3240 1.5850
50862 0.7260 1.5850
221688 3.7290 1.5850
368928 2.1070 1.5850
1016882 4.4090 1.5850
1062256 11.0990 1.5850
85530 3.4030 1.5850
214562 1.3460 1.5850
68038 0.7540 1.5850
860538 4.0060 1.5850
39888 3.5360 1.5850
1601878 13.6020 1.5850
200130 1.4290 1.5850
2176956 100.1910 1.5850
115956 0.9990 1.5850
542022 2.7900 1.5850
983874 6.8490 1.5850
985376 4.3050 1.5850
464890 2.1970 1.5850
34674 2.7680 1.5850
1157868 9.1020 1.5850
489200 12.9540 1.5850
39454 0.7610 1.5850
35270 3.3510 1.5850
37896 4.2920 1.5850
962842 4.6820 1.5850
678344 9.0880 1.5850
59388 9.4580 1.5850
97016 1.0790 1.5850
39266 3.3550 1.5850
537842 2.7680 1.5850
142824 1.0610 1.5850
1717760 10.5220 1.5850
1573728 6.4800 1.5850
23960 3.0080 1.5850
71024 0.8260 1.5850
30996 0.7320 1.5850
78206 0.8280 1.5850
729942 24.8200 1.5850
1438016 5.7510 1.5850
445774 4.1170 1.5850
67172 0.8930 1.5850
60284 2.6830 1.5850
264164 1.5410 1.5850
31834 3.3320 1.5850
16762 0.9830 1.5850
83222 0.8740 1.5850
170036 5.0370 1.5850
148980 1.1980 1.5850
1608496 6.4690 1.5850
34654 0.6330 1.5850
643368 3.0160 1.5850
352012 6.7640 1.5850
227548 5.1230 1.5850
143072 7.5000 1.5850
1848220 6.6940 1.5850
2043392 7.6600 1.5850
298336 1.7370 1.5850
93658 0.9780 1.5850
287516 5.1660 1.5850
1268890 7.7430 1.5850
436696 10.0630 1.5850
155748 4.5740 1.5850
130368 1.3040 1.5850
282350 3.2890 1.5850
1248294 21.5880 1.5850
317974 1.6630 1.5850
283820 3.6960 1.5850
48702 3.9210 1.5850
72284 0.9020 1.5850
1503440 10.2110 1.5850
241252 4.8480 1.5850
98660 0.9740 1.5850
43762 0.7110 1.5850
263942 1.8500 1.5850
491138 19.5280 1.5850
1825704 12.4550 1.5850
1381010 5.3410 1.5850
1767598 12.9990 1.5850
79216 3.6650 1.5850
852550 4.4350 1.5850
31678 0.6280 1.5850
317068 1.8730 1.5850
48428 0.6800 1.5850
77066 3.6590 1.5850
1584042 13.2950 1.5850
1574138 17.5830 1.5850
262032 1.6210 1.5850
86580 1.7770 1.5850
95556 0.9130 1.5850
591010 3.4590 1.5850
188376 1.6650 1.5850
156694 5.4990 1.5850
397476 1.9910 1.5850
1453996 80.6850 1.5850
654286 3.5600 2.0000
654356 7.4010 2.0000
631062 19.6220 2.0000
74294 3.8830 2.0000
308808 1.9480 2.0000
523106 2.6680 2.0000
118274 1.2900 2.0000
363330 19.4760 2.0000
29144 0.7260 2.0000
576282 3.6110 2.0000
25766 0.7200 2.0000
1069392 7.2360 2.0000
40616 4.4700 2.0000
1659948 18.0510 2.0000
764838 10.4160 2.0000
253812 8.8830 2.0000
1217254 17.1770 2.0000
639420 3.0540 2.0000
72992 3.9130 2.0000
38606 0.9240 2.0000
1276652 22.2970 2.0000
543052 3.2240 2.0000
561582 9.0040 2.0000
452600 10.0070 2.0000
25572 0.7990 2.0000
263150 1.7290 2.0000
33162 0.7960 2.0000
1035018 11.9960 2.0000
179190 7.1090 2.0000
517712 3.0220 2.0000
283516 4.2100 2.0000
48552 0.8170 2.0000
1533698 7.3630 2.0000
104178 1.0090 2.0000
475166 7.0770 2.0000
61288 0.9270 2.0000
184032 1.4060 2.0000
367862 16.1090 2.0000
530140 2.7550 2.0000
43448 4.0460 2.0000
28290 0.6790 2.0000
156436 4.9820 2.0000
308248 4.9780 2.0000
93872 1.0260 2.0000
950474 4.3250 2.0000
54408 0.8130 2.0000
1273804 59.9830 2.0000
28844 12.8150 2.0000
463248 3.5140 2.0000
44766 3.9010 2.0000
64120 0.8710 2.0000
186712 6.4760 2.0000
700794 3.6310 2.0000
528518 2.9470 2.0000
46414 0.8970 2.0000
80642 5.1590 2.0000
647192 3.4580 2.0000
212016 1.6830 2.0000
2053242 8.1300 2.0000
479136 2.8200 2.0000
38146 2.6950 2.0000
39718 3.3380 2.0000
1774620 28.2100 2.0000
364432 2.4300 2.0000
51370 0.8620 2.0000
126526 2.9540 2.0000
112420 1.1510 2.0000
499570 20.5710 2.0000
1967892 8.1140 2.0000
130988 1.1830 2.0000
1885604 15.5530 2.0000
1554294 7.1040 2.0000
60086 2.1060 2.0000
2288362 17.5430 2.0000
76744 0.9560 2.0000
195062 8.9040 2.0000
116246 4.2990 2.0000
52916 0.9180 2.0000
56068 0.9910 2.0000
73138 5.3650 2.0000
38184 3.5430 2.0000
84124 7.9960 2.0000
289184 1.9580 2.0000
943786 4.3670 2.0000
459240 11.5550 2.0000
2302866 8.6720 2.0000
1685824 6.0680 2.0000
673520 3.2240 2.0000
159866 4.9010 2.0000
366026 2.1180 2.0000
11806 0.7110 2.0000
2192704 10.9160 2.0000
168876 1.2830 2.0000
2714922 18.0600 2.0000
1060780 4.8630 2.0000
197440 4.5320 2.0000
158362 3.7130 2.0000
38594 0.7050 2.0000
83174 4.7610 2.0000
238658 7.0570 2.0000
362618 2.2150 2.0000
33228 1.5650 2.0000
54252 3.2160 2.0000
1143224 11.0650 2.0000
60396 3.7210 2.0000
438190 2.3890 2.0000
135838 3.4160 2.0000
198242 1.4650 2.0000
252642 8.3430 2.0000
61328 3.0170 2.0000
2540818 21.1230 2.0000
251632 1.6080 2.0000
54300 0.8810 2.0000
1410300 6.2320 2.0000
205304 1.6040 2.0000
85136 8.1640 2.0000
89344 0.9940 2.0000
293352 2.0650 2.0000
91600 3.1460 2.0000
189606 1.4130 2.0000
714218 7.3410 2.0000
224190 1.4530 2.0000
74638 4.9710 2.0000
22542 0.7170 2.0000
1079264 5.1610 2.0000
247136 4.9480 2.0000
27568 3.7330 2.0000
804226 10.0820 2.0000
1895502 31.4850 2.0000
227538 1.5500 2.0000
1878128 6.8760 2.0000
2476032 20.4100 2.0000
21436 2.5670 2.0000
177420 6.0140 2.0000
1226302 7.0800 2.0000
123380 1.1420 2.0000
387422 5.0130 2.0000
317576 4.6260 2.0000
153556 1.3300 2.0000
572550 3.0200 2.0000
88002 4.6830 2.0000
98266 4.5010 2.0000
174412 3.3430 2.0000
325160 4.3070 2.0000
120306 1.1250 2.0000
1809900 42.7380 2.0000
200526 1.4930 2.0000
57912 4.6320 2.0000
1584274 6.8850 2.0000
31036 3.5010 2.0000
36900 3.1600 2.0000
1739048 10.4960 2.0000
270364 4.8460 2.0000
583404 11.6180 2.5850
185762 8.9680 2.5850
318256 6.8710 2.5850
1807848 12.2620 2.5850
101214 3.7950 2.5850
68368 3.1510 2.5850
1672402 7.1780 2.5850
696268 10.8410 2.5850
117394 4.5180 2.5850
102930 10.9260 2.5850
25902 0.9800 2.5850
163210 1.5150 2.5850
1096238 22.8480 2.5850
92768 4.4300 2.5850
143430 1.4160 2.5850
942562 11.8880 2.5850
972418 9.9800 2.5850
2923812 17.8010 2.5850
1347628 24.9050 2.5850
196576 7.2200 2.5850
2030850 8.3730 2.5850
318318 2.0750 2.5850
434500 2.4810 2.5850
2666358 20.0550 2.5850
46838 3.8980 2.5850
453604 3.2320 2.5850
2171178 9.2390 2.5850
1453618 8.6430 2.5850
132884 4.2010 2.5850
107634 1.3560 2.5850
130548 1.4200 2.5850
238660 4.0500 2.5850
186886 3.9740 2.5850
21430 6.0010 2.5850
40084 3.8080 2.5850
102108 6.0710 2.5850
213240 5.2570 2.5850
164752 6.6030 2.5850
63806 1.2840 2.5850
112356 6.6870 2.5850
604868 3.5900 2.5850
55054 17.7960 2.5850
2040952 84.9100 2.5850
40820 4.5380 2.5850
36878 4.5370 2.5850
1031818 15.4390 2.5850
333540 20.9810 2.5850
123854 5.5590 2.5850
2910380 38.6580 2.5850
730498 4.0670 2.5850
1239512 5.6780 2.5850
833804 30.8130 2.5850
49252 1.0350 2.5850
27970 4.4260 2.5850
235734 9.6040 2.5850
114396 3.9210 2.5850
25300 0.9330 2.5850
725996 22.6750 2.5850
39142 1.0880 2.5850
38428 6.3070 2.5850
57948 1.0690 2.5850
930174 8.0380 2.5850
90116 1.3490 2.5850
377344 2.3570 2.5850
1626464 13.6800 2.5850
3189774 24.0460 2.5850
2888376 40.0580 2.5850
238938 6.1680 2.5850
659234 9.4530 2.5850
2418054 26.5400 2.5850
13216 1.0040 2.5850
623254 3.4900 2.5850
65224 1.2190 2.5850
275390 7.7450 2.5850
64552 3.7700 2.5850
491946 4.0280 2.5850
2730484 20.1800 2.5850
634288 6.5430 2.5850
344500 16.4850 2.5850
815920 4.4540 2.5850
613402 5.7330 2.5850
89186 1.1900 2.5850
579736 9.4500 2.5850
457898 7.5590 2.5850
1048994 5.2040 2.5850
487408 3.0480 2.5850
35068 4.4610 2.5850
564944 18.5990 2.5850
3039028 19.2940 2.5850
471944 2.8480 2.5850
448044 6.0630 2.5850
162762 5.2140 2.5850
119938 3.7830 2.5850
36906 5.7050 2.5850
2157890 96.5090 2.5850
41324 3.8370 2.5850
25968 4.3400 2.5850
34530 0.9710 2.5850
47144 5.8380 2.5850
31000 0.8910 2.5850
322838 2.0920 2.5850
1275812 6.9010 2.5850
2381246 14.1200 2.5850
419330 4.8790 2.5850
542484 18.8810 2.5850
87618 3.8900 2.5850
1163116 5.9820 2.5850
171768 1.6180 2.5850
2469254 34.7960 2.5850
385254 9.7370 2.5850
783870 14.3360 2.5850
139866 12.8280 2.5850
104060 7.0090 2.5850
401488 11.6380 2.5850
108954 4.1240 2.5850
300810 22.3010 2.5850
994666 18.9780 2.5850
586472 3.1430 2.5850
1912606 8.2480 2.5850
265762 2.1120 2.5850
52068 1.3240 2.5850
31700 5.0270 2.5850
711768 8.1970 2.5850
100076 1.3220 2.5850
435086 7.0800 2.5850
593214 3.4120 2.5850
11640 3.5110 2.5850
171280 3.3170 2.5850
40798 3.4550 2.5850
1065456 14.7780 2.5850
169052 3.5510 2.5850
42848 0.9780 2.5850
2837644 25.8840 2.5850
138112 18.3950 2.5850
2785894 18.2070 2.5850
15046 3.9130 2.5850
2830878 20.1450 2.5850
674672 6.2760 2.5850
55250 4.3140 2.5850
371972 2.3310 2.5850
811864 7.6230 2.5850
889854 10.6460 2.5850
36734 3.5200 2.5850
377996 2.4230 2.5850
1519922 5.9530 2.5850
2598810 23.9460 2.5850
1176550 11.1890 2.5850
2003336 11.8940 2.5850
201722 1.6910 2.5850
669256 3.5410 2.5850
312860 11.6030 2.5850
94574 4.5730 2.5850
843892 4.8770 2.5850
18756 3.4030 3.0000
461780 5.4010 3.0000
1165834 5.9190 3.0000
120870 7.9490 3.0000
42332 5.5020 3.0000
2994260 157.0240 3.0000
203302 4.8530 3.0000
63492 6.6020 3.0000
524894 20.8360 3.0000
38140 5.1330 3.0000
215920 7.0360 3.0000
162018 10.3120 3.0000
294652 6.8050 3.0000
149592 4.2980 3.0000
563024 5.1660 3.0000
200324 10.5730 3.0000
123554 6.6740 3.0000
657936 3.8900 3.0000
2373610 47.2790 3.0000
1541286 15.0400 3.0000
48282 5.2840 3.0000
794442 12.2360 3.0000
1018884 5.3390 3.0000
254098 8.4240 3.0000
147772 6.8100 3.0000
307938 11.0340 3.0000
2859646 38.7390 3.0000
629388 7.3590 3.0000
2982144 71.8750 3.0000
1246438 56.5180 3.0000
37614 1.4700 3.0000
1103164 15.3200 3.0000
192676 1.9090 3.0000
1200646 6.1460 3.0000
128048 13.3250 3.0000
166768 13.1860 3.0000
2331206 26.5380 3.0000
388704 7.0620 3.0000
29226 4.5100 3.0000
2783334 25.2590 3.0000
146578 13.1020 3.0000
82256 5.0640 3.0000
17532 4.9750 3.0000
1436996 7.3330 3.0000
506654 6.2990 3.0000
896244 12.9180 3.0000
605828 28.5230 3.0000
2643148 60.7710 3.0000
39250 3.9230 3.0000
476214 9.6380 3.0000
2239054 33.8530 3.0000
309854 13.8280 3.0000
378768 5.4890 3.0000
620068 7.6350 3.0000
224714 4.7500 3.0000
39116 4.4250 3.0000
226730 5.4280 3.0000
40026 1.3470 3.0000
50446 4.6720 3.0000
2054068 11.6500 3.0000
2673828 15.2590 3.0000
177714 6.9460 3.0000
41096 3.4070 3.0000
72726 5.6000 3.0000
108290 3.4220 3.0000
2658932 16.5940 3.0000
349886 15.7470 3.0000
163332 10.4410 3.0000
897904 15.4250 3.0000
32454 4.4630 3.0000
3080436 24.8150 3.0000
432766 2.9160 3.0000
493910 8.6530 3.0000
188674 5.3660 3.0000
247018 19.0660 3.0000
51234 6.3660 3.0000
484916 22.9210 3.0000
403280 7.3620 3.0000
2402240 22.9750 3.0000
173776 6.2460 3.0000
684748 10.6040 3.0000
31582 1.3680 3.0000
359658 2.3420 3.0000
323458 2.6140 3.0000
272738 13.0370 3.0000
799026 22.2100 3.0000
155670 1.7360 3.0000
27120 4.9120 3.0000
182434 8.4000 3.0000
65776 1.2860 3.0000
2336832 21.6050 3.0000
32228 5.9720 3.0000
79930 5.0410 3.0000
217566 1.9580 3.0000
42258 10.7790 3.0000
1269518 8.2240 3.0000
170528 5.7640 3.0000
90594 1.4800 3.0000
103502 7.0840 3.0000
1744562 26.0810 3.0000
79630 5.1140 3.0000
228018 4.6970 3.0000
3332478 13.3260 3.0000
1030674 23.4420 3.0000
25836 1.3420 3.0000
217006 10.0790 3.0000
36740 4.1680 3.0000
175798 6.2520 3.0000
23492 4.8330 3.0000
1428598 6.7070 3.0000
222198 9.0270 3.0000
347700 2.7720 3.0000
971044 9.3150 3.0000
95306 11.2760 3.0000
1877962 20.1920 3.0000
110292 4.9250 3.0000
198288 1.8710 3.0000
42098 4.4900 3.0000
140198 5.3430 3.0000
210228 13.6340 3.0000
148294 5.2280 3.0000
83682 4.6620 3.0000
69690 1.4890 3.0000
487236 2.9510 3.0000
104900 4.9600 3.0000
768638 38.9110 3.0000
917628 13.6580 3.0000
146316 5.1390 3.0000
31994 3.2710 3.0000
110354 7.4790 3.0000
2294466 17.6010 3.0000
1656566 24.8760 3.0000
1469792 6.5880 3.0000
257062 9.2430 3.0000
2201692 17.1950 3.0000
66084 3.5180 3.0000
1050184 16.6380 3.0000
159840 1.8130 3.0000
86692 1.5160 3.0000
49056 1.1940 3.0000
1386454 11.2450 3.0000
281438 2.2610 3.0000
736044 6.7970 3.0000
296482 15.7300 3.0000
487328 3.0790 3.0000
824408 6.2380 3.0000
54930 3.0990 3.0000
148616 5.9170 3.0000
75548 1.5290 3.0000
135504 8.2730 3.0000
1029324 40.3360 3.0000
320056 5.0250 3.0000
409170 4.3090 3.0000
867244 17.0060 3.4594
34424 1.7740 3.4594
1181488 5.7910 3.4594
39362 4.1790 3.4594
417122 5.6520 3.4594
122270 2.0940 3.4594
1442816 11.6560 3.4594
29882 3.9500 3.4594
1155368 6.7350 3.4594
1405598 6.9660 3.4594
400746 11.2800 3.4594
1249986 21.4850 3.4594
653666 10.4780 3.4594
378024 18.9450 3.4594
2619806 17.2880 3.4594
87202 4.4240 3.4594
118520 6.7570 3.4594
470550 25.2880 3.4594
595068 11.7940 3.4594
520644 6.7960 3.4594
3166576 54.0320 3.4594
58778 11.3970 3.4594
611352 14.3230 3.4594
1808766 14.7300 3.4594
2698656 15.8500 3.4594
117394 8.5620 3.4594
62520 4.7340 3.4594
1615718 8.2610 3.4594
154554 6.5240 3.4594
283630 5.6990 3.4594
49528 8.8120 3.4594
499346 3.3570 3.4594
952844 8.2890 3.4594
177648 13.7930 3.4594
115200 4.1500 3.4594
123898 2.3630 3.4594
1093052 9.5550 3.4594
1774588 45.4420 3.4594
2774504 18.6790 3.4594
3752002 20.4990 3.4594
75426 4.1400 3.4594
211538 5.9860 3.4594
1037250 6.1000 3.4594
81654 6.6190 3.4594
1129148 12.7630 3.4594
950854 46.8620 3.4594
21554 5.3690 3.4594
1683832 23.5270 3.4594
1171170 18.4040 3.4594
162756 3.4480 3.4594
824556 5.0170 3.4594
180732 6.0880 3.4594
1357502 10.4300 3.4594
37842 5.8040 3.4594
417280 6.2020 3.4594
80686 4.8690 3.4594
79336 9.4940 3.4594
32400 1.6200 3.4594
1480098 10.8410 3.4594
2267282 10.7100 3.4594
17506 1.4710 3.4594
496364 8.1750 3.4594
61858 4.8600 3.4594
89544 1.9810 3.4594
1051070 10.7090 3.4594
2011858 19.1870 3.4594
289402 9.0830 3.4594
1847972 21.7600 3.4594
190320 12.4200 3.4594
24384 5.1800 3.4594
38478 1.5660 3.4594
76098 7.9770 3.4594
18726 8.3300 3.4594
352280 29.7990 3.4594
1468972 12.8920 3.4594
44884 4.3070 3.4594
289270 13.1910 3.4594
118882 13.2210 3.4594
3461780 110.2760 3.4594
2428592 10.9690 3.4594
1617464 24.2800 3.4594
145706 4.9980 3.4594
2262556 17.9990 3.4594
79232 4.6510 3.4594
96356 7.5770 3.4594
37484 5.4310 3.4594
1631176 42.4920 3.4594
732126 11.3290 3.4594
21884 5.0370 3.4594
161714 15.8130 3.4594
763820 17.9130 3.4594
36626 5.2330 3.4594
127386 20.4150 3.4594
91534 8.3790 3.4594
565012 6.9970 3.4594
46006 4.4450 3.4594
1404982 14.9950 3.4594
37406 4.9090 3.4594
38478 2.5400 3.4594
422498 3.1400 3.4594
30178 5.7780 3.4594
781600 4.7380 3.4594
145674 4.0980 3.4594
342144 8.6320 3.4594
65698 4.6930 3.4594
178222 7.8390 3.4594
2561860 40.7660 3.4594
128938 4.7270 3.4594
1220446 20.0160 3.4594
329494 5.3920 3.4594
194428 8.9310 3.4594
37572 4.6580 3.4594
124200 7.4250 3.4594
1161548 36.0780 3.4594
79686 5.0460 3.4594
190232 8.3300 3.4594
244754 2.4960 3.4594
240248 9.6030 3.4594
412378 7.4200 3.4594
1158822 27.3630 3.4594
77832 5.7380 3.4594
29868 4.8240 3.4594
2897994 12.6010 3.4594
121322 7.3120 3.4594
1195802 57.8510 3.4594
415906 19.6030 3.4594
1395442 16.6810 3.4594
521006 4.8610 3.4594
358136 8.9050 3.4594
836254 11.1330 3.4594
70894 7.3060 3.4594
1844032 22.5680 3.4594
51410 4.6070 3.4594
1873994 11.5510 3.4594
1981618 28.9620 3.4594
171016 5.7740 3.4594
150108 4.5520 3.4594
1175598 46.8650 3.4594
25968 4.2840 3.4594
238798 10.7480 3.4594
268094 28.0530 3.4594
465088 6.9870 3.4594
298412 11.3350 3.4594
132398 4.4160 3.4594
1303074 19.3150 3.4594
53956 7.8920 3.4594
179350 10.7440 3.4594
121764 5.6660 3.4594
155512 8.3350 3.4594
452900 6.8270 3.4594
105378 8.8990 3.4594
1730094 12.6550 3.4594
249170 6.2390 3.4594
29012 6.1430 4.0000
317620 5.9800 4.0000
360914 8.9220 4.0000
625134 29.4340 4.0000
33498 11.8700 4.0000
970976 9.4090 4.0000
29028 5.4460 4.0000
30362 7.5780 4.0000
68762 6.6260 4.0000
1189972 24.3750 4.0000
49868 4.2440 4.0000
24554 2.3790 4.0000
3664958 42.9340 4.0000
468616 8.3870 4.0000
949490 8.5610 4.0000
46242 15.3140 4.0000
41402 7.6410 4.0000
133636 5.4470 4.0000
666562 42.7050 4.0000
236216 10.0550 4.0000
196708 6.7850 4.0000
87170 11.3460 4.0000
86408 15.3830 4.0000
1887994 13.6660 4.0000
497930 6.5190 4.0000
1978172 25.7600 4.0000
1189340 13.2970 4.0000
88206 4.8950 4.0000
92632 23.0880 4.0000
151850 7.9450 4.0000
379188 27.6920 4.0000
151788 5.2540 4.0000
2120630 42.3630 4.0000
33200 5.4410 4.0000
990524 18.5760 4.0000
162312 8.5930 4.0000
80554 2.5340 4.0000
328634 9.0200 4.0000
110916 10.9630 4.0000
56740 5.3990 4.0000
2344534 18.6670 4.0000
431864 11.9440 4.0000
625386 34.3290 4.0000
138688 12.7700 4.0000
32716 5.5300 4.0000
690370 16.8950 4.0000
2177316 34.1120 4.0000
187386 7.5080 4.0000
337022 18.8050 4.0000
3691050 65.2300 4.0000
3530456 16.7750 4.0000
92384 6.3260 4.0000
518280 21.9310 4.0000
92670 6.9360 4.0000
977198 6.3890 4.0000
192268 5.2030 4.0000
410158 37.8950 4.0000
54728 4.5370 4.0000
44644 6.0390 4.0000
668872 22.5280 4.0000
895878 12.3010 4.0000
55516 21.7700 4.0000
222640 9.2760 4.0000
413954 6.4870 4.0000
42394 5.5430 4.0000
114122 12.4810 4.0000
190626 6.7540 4.0000
206032 3.1770 4.0000
497348 15.7050 4.0000
61702 8.2120 4.0000
1656416 13.1730 4.0000
2691572 27.4140 4.0000
2096010 117.5020 4.0000
1566092 53.7790 4.0000
1049520 45.1380 4.0000
2698746 15.1480 4.0000
1345782 11.7670 4.0000
550216 4.2780 4.0000
31386 4.5170 4.0000
567032 8.4480 4.0000
246858 22.0710 4.0000
402010 36.5780 4.0000
693102 8.4720 4.0000
129420 5.6360 4.0000
45824 6.4480 4.0000
39354 6.1630 4.0000
1025320 17.0300 4.0000
199864 10.6970 4.0000
3301134 25.9800 4.0000
3147022 19.6780 4.0000
1645508 31.6830 4.0000
32576 8.6600 4.0000
177410 10.4130 4.0000
501268 25.4990 4.0000
1469660 22.2790 4.0000
1902420 24.9080 4.0000
1190900 44.4150 4.0000
30330 2.8110 4.0000
46370 4.8720 4.0000
672474 21.0940 4.0000
1274456 13.6270 4.0000
38970 6.6930 4.0000
179448 7.4370 4.0000
264934 5.5220 4.0000
242454 10.5190 4.0000
58222 2.2600 4.0000
2888320 13.6120 4.0000
1430054 10.1400 4.0000
179076 8.5940 4.0000
85386 3.1880 4.0000
550242 11.5280 4.0000
946734 8.3030 4.0000
3310104 17.6990 4.0000
1281092 11.7430 4.0000
1412966 21.6610 4.0000
710268 8.7980 4.0000
196764 10.4390 4.0000
633706 19.8780 4.0000
2472056 21.1910 4.0000
309666 15.4120 4.0000
739160 7.3870 4.0000
79172 6.8820 4.0000
32192 4.7190 4.0000
1528530 14.8660 4.0000
29438 4.8240 4.0000
730294 31.8560 4.0000
1415048 19.1370 4.0000
155988 7.6780 4.0000
1484320 8.9180 4.0000
165270 15.2580 4.0000
36500 6.3470 4.0000
34548 12.0410 4.0000
2494978 95.2690 4.0000
87788 7.4760 4.0000
65298 11.3490 4.0000
37792 6.0420 4.0000
857566 19.5320 4.0000
42288 4.4270 4.0000
1605090 15.4010 4.0000
57178 10.4290 4.0000
1951440 26.8310 4.0000
2238872 37.9610 4.0000
25026 6.2220 4.0000
25474 11.1070 4.0000
87830 9.0980 4.0000
114314 16.6200 4.0000
48624 7.2520 4.0000
1182366 19.6720 4.0000
35700 11.4760 4.0000
80742 5.6690 4.0000
687912 11.3030 4.0000
2810814 25.9760 4.0000
40420 4.8640 4.0000
940268 62.7310 4.5236
59216 11.8140 4.5236
904164 24.0100 4.5236
47896 6.4520 4.5236
649160 16.9770 4.5236
762728 23.2600 4.5236
2262738 15.8390 4.5236
2784626 19.0680 4.5236
52050 10.0210 4.5236
493360 10.7460 4.5236
105192 47.4710 4.5236
239678 10.1730 4.5236
561438 25.9500 4.5236
227902 23.0550 4.5236
51574 9.0270 4.5236
42562 9.4780 4.5236
142056 18.4930 4.5236
39256 5.9360 4.5236
238216 10.9880 4.5236
109224 6.9490 4.5236
1061114 13.0800 4.5236
3520796 64.4030 4.5236
37118 8.2120 4.5236
746014 12.4960 4.5236
337840 17.5090 4.5236
2846600 23.2000 4.5236
2008466 17.3420 4.5236
93964 11.4460 4.5236
1742080 17.2340 4.5236
728102 12.8390 4.5236
748406 21.7440 4.5236
148528 14.3200 4.5236
101196 10.2330 4.5236
921296 23.6160 4.5236
111464 7.6000 4.5236
1573942 15.0010 4.5236
486116 15.0790 4.5236
468704 12.7060 4.5236
83334 9.0490 4.5236
51204 6.9140 4.5236
215184 24.2280 4.5236
39844 6.0010 4.5236
2105388 101.5670 4.5236
72262 6.1260 4.5236
3357500 45.8650 4.5236
45632 7.4720 4.5236
55398 6.3430 4.5236
206196 8.5000 4.5236
346536 11.8040 4.5236
513462 21.5360 4.5236
95648 11.0720 4.5236
538056 14.3310 4.5236
99876 7.3440 4.5236
125314 7.9740 4.5236
1227848 21.0490 4.5236
740160 22.5230 4.5236
590956 24.7410 4.5236
715518 87.5510 4.5236
263688 43.3140 4.5236
122262 4.0500 4.5236
130714 5.9180 4.5236
123760 21.0730 4.5236
674432 8.9020 4.5236
44832 7.4440 4.5236
39422 6.5170 4.5236
251950 19.7160 4.5236
2094164 17.9730 4.5236
681984 13.2600 4.5236
1424952 15.6050 4.5236
394252 10.7560 4.5236
41832 3.8960 4.5236
325394 20.1090 4.5236
51936 6.4010 4.5236
481412 24.7130 4.5236
1689090 13.1840 4.5236
601828 15.8020 4.5236
566858 34.5220 4.5236
37432 7.2710 4.5236
1066266 19.1130 4.5236
2607050 19.3170 4.5236
606296 14.9940 4.5236
71770 14.3700 4.5236
2432268 16.2970 4.5236
41794 5.7670 4.5236
759326 12.4720 4.5236
2197994 18.1720 4.5236
89482 11.3490 4.5236
68454 8.7170 4.5236
63052 7.5470 4.5236
48138 7.0550 4.5236
1938238 67.3440 4.5236
2152984 55.6790 4.5236
129068 10.0360 4.5236
113078 7.3710 4.5236
1270486 44.0590 4.5236
1905982 17.9480 4.5236
336090 16.9180 4.5236
1964562 35.3820 4.5236
728138 10.9540 4.5236
1410808 53.3470 4.5236
39072 12.0040 4.5236
486706 24.8640 4.5236
775882 32.6250 4.5236
62414 17.7940 4.5236
287608 8.5190 4.5236
1111674 29.9670 4.5236
702560 9.5770 4.5236
36918 3.6630 4.5236
849598 20.9170 4.5236
155736 43.9220 4.5236
266874 8.3510 4.5236
227278 14.0590 4.5236
148202 12.7010 4.5236
38920 6.3860 4.5236
3155128 35.5690 4.5236
38274 13.1320 4.5236
617944 10.2400 4.5236
1691884 46.1180 4.5236
159788 28.7360 4.5236
380746 14.6770 4.5236
89990 18.1070 4.5236
511390 21.9870 4.5236
118030 16.2580 4.5236
166122 17.2830 4.5236
290046 10.3060 4.5236
60318 8.3440 4.5236
2686644 82.6530 4.5236
1028478 11.6030 4.5236
1994124 51.6760 4.5236
62512 6.7490 4.5236
59500 3.4330 4.5236
92552 8.7660 4.5236
81476 13.5810 4.5236
72026 10.9360 4.5236
62418 6.5030 4.5236
546864 7.6320 4.5236
59300 9.9340 4.5236
107808 7.7360 4.5236
1810786 56.4080 4.5236
51514 11.0580 4.5236
274856 10.0530 4.5236
1428772 52.3390 4.5236
383168 7.6800 4.5236
901330 48.0080 4.5236
34044 9.0130 4.5236
530456 11.8720 4.5236
34118 7.6790 4.5236
239880 9.9440 4.5236
39790 6.7110 4.5236
421646 14.0400 4.5236
1230666 38.1130 4.5236
97188 12.8010 4.5236
2096284 22.3540 4.5236
118068 12.0760 5.0000
3004638 47.0120 5.0000
47970 21.3630 5.0000
188000 18.1700 5.0000
673610 36.7580 5.0000
1882936 41.0460 5.0000
426986 11.6640 5.0000
1556442 20.7110 5.0000
41288 14.8840 5.0000
80538 9.5040 5.0000
619594 11.9240 5.0000
271224 15.6410 5.0000
66610 8.6480 5.0000
59070 7.5980 5.0000
83262 18.9710 5.0000
2070270 102.9010 5.0000
1760572 13.6750 5.0000
782298 19.6280 5.0000
691410 38.0250 5.0000
304356 10.6980 5.0000
38966 10.0190 5.0000
617742 12.3780 5.0000
45706 16.3190 5.0000
1669866 12.7350 5.0000
1625284 76.3530 5.0000
46688 12.4160 5.0000
650146 51.6880 5.0000
137322 11.1070 5.0000
203272 26.2060 5.0000
284844 39.6650 5.0000
102922 19.4780 5.0000
85702 7.8560 5.0000
42670 8.1750 5.0000
326728 10.7190 5.0000
667726 22.2810 5.0000
60606 11.2860 5.0000
47734 10.0150 5.0000
101200 10.3650 5.0000
58662 8.2880 5.0000
1605026 50.6720 5.0000
427618 19.0100 5.0000
82526 23.6270 5.0000
311862 9.5350 5.0000
838286 25.8670 5.0000
380624 39.9280 5.0000
420958 25.2450 5.0000
466242 12.9510 5.0000
691590 10.5160 5.0000
412620 13.7790 5.0000
1080428 65.7140 5.0000
38764 11.2340 5.0000
92164 10.5440 5.0000
271412 19.7350 5.0000
1984332 26.0300 5.0000
81216 17.0430 5.0000
1349876 24.5420 5.0000
174182 10.4160 5.0000
227632 25.6070 5.0000
2010176 56.2810 5.0000
2592716 111.9650 5.0000
61650 7.6970 5.0000
54778 9.2710 5.0000
713472 16.5600 5.0000
740132 18.2880 5.0000
444274 45.8980 5.0000
641514 27.3070 5.0000
58796 12.0420 5.0000
56368 8.0560 5.0000
104720 10.1010 5.0000
219964 14.6470 5.0000
519634 47.5040 5.0000
777258 17.0700 5.0000
1921140 50.9000 5.0000
202740 35.3570 5.0000
334588 50.6370 5.0000
3508076 81.1430 5.0000
140586 8.9660 5.0000
89192 12.8290 5.0000
54042 14.9000 5.0000
1609534 20.4210 5.0000
1512816 14.5790 5.0000
48398 15.4960 5.0000
437422 9.0180 5.0000
49772 9.0720 5.0000
1109432 18.8880 5.0000
1118474 57.8800 5.0000
360796 6.3960 5.0000
153798 28.4250 5.0000
665018 18.6720 5.0000
1910784 60.0530 5.0000
41590 9.5990 5.0000
43422 8.0960 5.0000
1456370 46.0500 5.0000
2151490 22.1100 5.0000
245314 11.7170 5.0000
283376 12.4940 5.0000
50420 17.6260 5.0000
530094 14.6440 5.0000
2702352 30.3730 5.0000
61086 8.5660 5.0000
1545690 45.1920 5.0000
262818 8.3080 5.0000
1424328 16.2250 5.0000
1505108 32.3870 5.0000
46530 9.9390 5.0000
48272 7.7060 5.0000
3158270 34.3320 5.0000
148262 8.6370 5.0000
1463918 19.8980 5.0000
50498 7.5270 5.0000
531146 22.5960 5.0000
51112 7.3120 5.0000
200372 12.1790 5.0000
63768 14.2430 5.0000
1709010 22.5120 5.0000
576720 8.3140 5.0000
223774 30.2610 5.0000
580964 14.0350 5.0000
1396812 40.6420 5.0000
214168 22.3550 5.0000
48698 9.0780 5.0000
616090 13.8580 5.0000
429764 19.9690 5.0000
116638 7.5330 5.0000
55214 8.5070 5.0000
63748 9.5380 5.0000
80146 13.4610 5.0000
84084 22.2190 5.0000
369606 14.9250 5.0000
50500 7.4730 5.0000
152646 9.8170 5.0000
1393490 39.6530 5.0000
40952 9.6900 5.0000
453008 23.2360 5.0000
1255968 13.2030 5.0000
2143340 30.1700 5.0000
99594 9.1850 5.0000
883904 12.9630 5.0000
184388 9.8430 5.0000
150490 7.4840 5.0000
647222 19.7320 5.0000
198570 24.8870 5.0000
1159260 16.7830 5.0000
2318646 83.1510 5.0000
53438 11.1130 5.0000
971882 51.3540 5.0000
56786 13.1420 5.0000
78462 16.8010 5.0000
89164 12.2110 5.0000
997172 34.2030 5.0000
181118 13.5140 5.0000
3005938 124.6490 5.0000
172362 34.7820 5.0000
100244 24.4550 5.4919
854678 27.1530 5.4919
485168 13.6330 5.4919
969200 17.3760 5.4919
2865236 113.3690 5.4919
395914 14.2170 5.4919
94850 24.0190 5.4919
94250 16.1750 5.4919
1815148 19.8550 5.4919
1036406 25.4190 5.4919
61818 31.1960 5.4919
1527652 23.7050 5.4919
160762 20.6920 5.4919
277622 18.9140 5.4919
1444254 34.1290 5.4919
374154 20.4990 5.4919
94318 14.8420 5.4919
2627440 25.3080 5.4919
51564 10.7840 5.4919
2235238 50.5660 5.4919
82788 11.6910 5.4919
587930 16.3180 5.4919
1365162 16.1300 5.4919
1298882 79.4530 5.4919
2584030 34.4050 5.4919
3304986 86.1660 5.4919
134430 34.1590 5.4919
1114682 21.8640 5.4919
663110 12.6880 5.4919
62634 29.2780 5.4919
97218 10.6960 5.4919
921984 34.1530 5.4919
741130 54.1930 5.4919
543682 27.5190 5.4919
3269502 100.2990 5.4919
370398 45.8990 5.4919
62894 12.3830 5.4919
726946 16.0390 5.4919
271522 19.2700 5.4919
67608 16.0710 5.4919
112824 33.1760 5.4919
192792 17.9020 5.4919
119812 10.7330 5.4919
2308480 89.8860 5.4919
59508 17.1400 5.4919
1671812 21.8480 5.4919
1032202 61.7060 5.4919
1322890 71.7420 5.4919
114018 15.0030 5.4919
592584 20.1170 5.4919
199840 41.1770 5.4919
1672898 21.5430 5.4919
920102 52.6870 5.4919
1004854 58.6560 5.4919
1894808 35.4220 5.4919
1659148 80.8680 5.4919
2362108 58.8830 5.4919
185548 14.5500 5.4919
110452 25.0430 5.4919
95892 11.2040 5.4919
80744 11.3670 5.4919
218604 36.9550 5.4919
108636 13.4260 5.4919
58412 12.3380 5.4919
579920 26.0620 5.4919
589596 22.3500 5.4919
802472 79.9840 5.4919
222262 34.3970 5.4919
110324 11.0700 5.4919
1058256 15.4920 5.4919
2713272 93.6710 5.4919
120262 11.5790 5.4919
1028460 43.5620 5.4919
182162 18.1120 5.4919
90096 11.7620 5.4919
214292 11.3400 5.4919
71350 14.1790 5.4919
2632868 73.5620 5.4919
82404 29.1540 5.4919
1683344 28.2360 5.4919
476306 13.3240 5.4919
80734 16.0340 5.4919
67152 15.2710 5.4919
2087636 102.4720 5.4919
301618 15.0630 5.4919
2724536 23.3200 5.4919
115464 15.7720 5.4919
50972 14.2390 5.4919
78642 11.8380 5.4919
79238 17.4450 5.4919
369170 39.3920 5.4919
79348 15.3200 5.4919
49978 11.4390 5.4919
183146 13.0180 5.4919
3508808 31.8750 5.4919
95916 16.1460 5.4919
574626 39.0810 5.4919
82186 12.9390 5.4919
82348 12.4990 5.4919
1271114 104.4850 5.4919
1347812 109.0830 5.4919
1197988 26.3040 5.4919
1196088 19.8900 5.4919
137012 16.4580 5.4919
828702 20.1570 5.4919
491304 67.4370 5.4919
95534 9.3370 5.4919
268874 48.5200 5.4919
119250 35.8260 5.4919
77368 12.5480 5.4919
1638118 61.3090 5.4919
73040 12.0880 5.4919
120006 13.3000 5.4919
87664 15.7090 5.4919
760828 77.9270 5.4919
110800 10.8740 5.4919
2270554 111.8330 5.4919
1715426 25.6590 5.4919
138320 20.7840 5.4919
199210 15.1710 5.4919
1436240 24.7510 5.4919
214812 10.8560 5.4919
304402 18.9490 5.4919
116380 26.9080 5.4919
1515506 67.4290 5.4919
232034 23.9950 5.4919
1814144 39.0390 5.4919
1917588 34.2810 5.4919
874562 46.2560 5.4919
526592 17.3380 5.4919
3345138 23.0200 5.4919
438586 14.8800 5.4919
1203954 53.4220 5.4919
271460 13.5150 5.4919
1541338 39.4700 5.4919
286720 41.1190 5.4919
706924 24.0980 5.4919
109866 17.6520 5.4919
1608572 42.7730 5.4919
71094 9.9120 5.4919
72542 12.8540 5.4919
2675238 27.6610 5.4919
1016920 24.5880 5.4919
276464 16.6400 5.4919
2612816 53.1660 5.4919
258824 16.2450 5.4919
3748504 89.3230 5.4919
2111780 27.4760 5.4919
313652 57.7100 5.4919
242696 28.7170 5.4919
743512 23.3950 5.4919
152788 11.4690 5.4919
1609056 21.0610 5.4919
2215948 51.1350 6.0000
1248604 26.9970 6.0000
71364 13.5140 6.0000
420582 45.6000 6.0000
1326048 29.6500 6.0000
2671566 41.8750 6.0000
962244 28.5380 6.0000
160240 16.0060 6.0000
118156 22.5600 6.0000
102388 30.5770 6.0000
199360 17.1200 6.0000
77396 27.4270 6.0000
794318 19.3620 6.0000
2902876 61.3840 6.0000
488676 29.2520 6.0000
940728 50.6850 6.0000
88016 39.5470 6.0000
132882 27.0930 6.0000
148292 16.2060 6.0000
71394 33.5860 6.0000
79602 15.7800 6.0000
67246 25.6400 6.0000
276158 52.0680 6.0000
164808 21.0360 6.0000
75000 15.4070 6.0000
179026 24.4890 6.0000
806582 22.6050 6.0000
719008 40.9760 6.0000
142216 21.0440 6.0000
981224 19.3150 6.0000
494396 26.1620 6.0000
859624 48.5740 6.0000
108590 19.8810 6.0000
2041258 65.9870 6.0000
799274 20.2570 6.0000
172032 18.2270 6.0000
630262 43.2220 6.0000
1228424 52.4530 6.0000
65156 15.7270 6.0000
1502268 36.9390 6.0000
415198 60.0010 6.0000
735526 60.3320 6.0000
64000 20.9040 6.0000
74236 30.8100 6.0000
119728 17.7650 6.0000
111968 16.2940 6.0000
192516 36.0530 6.0000
181352 30.8720 6.0000
3070124 38.8500 6.0000
109906 16.4870 6.0000
107174 21.2590 6.0000
152562 44.9440 6.0000
370290 21.0550 6.0000
718572 26.3560 6.0000
408138 80.0710 6.0000
87898 25.9110 6.0000
1238116 37.4980 6.0000
90656 20.3390 6.0000
1965590 44.3960 6.0000
2099484 58.6630 6.0000
404300 20.0100 6.0000
64000 17.6150 6.0000
192608 17.2450 6.0000
538234 59.9400 6.0000
2766802 137.0840 6.0000
94670 29.7320 6.0000
130838 18.1290 6.0000
83568 29.4370 6.0000
323196 43.8390 6.0000
1048148 112.5190 6.0000
849564 148.5510 6.0000
199530 19.7660 6.0000
2875334 33.0280 6.0000
466040 20.9180 6.0000
2198248 57.0900 6.0000
722310 16.8350 6.0000
245274 24.4330 6.0000
1573034 27.5430 6.0000
78216 27.7380 6.0000
76730 21.8340 6.0000
1143768 28.2830 6.0000
294508 27.2970 6.0000
116648 27.8110 6.0000
1348140 66.7120 6.0000
134656 22.3990 6.0000
67650 17.2550 6.0000
77754 31.9460 6.0000
124632 17.4020 6.0000
265732 50.8560 6.0000
800280 20.7220 6.0000
1806838 33.3040 6.0000
96094 21.2090 6.0000
104864 23.1890 6.0000
1196336 22.1100 6.0000
250776 17.2840 6.0000
1236614 30.6690 6.0000
890654 46.8870 6.0000
79558 46.8540 6.0000
368090 19.6290 6.0000
98414 27.0560 6.0000
579462 34.9870 6.0000
520310 19.2530 6.0000
726870 43.8360 6.0000
214990 47.7360 6.0000
725680 55.4920 6.0000
333078 18.9290 6.0000
65762 14.6490 6.0000
150772 19.6360 6.0000
67722 17.4310 6.0000
421302 22.5230 6.0000
2899196 57.4170 6.0000
142300 15.2520 6.0000
581738 15.4590 6.0000
406390 30.2980 6.0000
1772282 94.6600 6.0000
163066 39.1210 6.0000
1626200 24.4770 6.0000
823166 13.3590 6.0000
662726 88.2360 6.0000
171668 22.8310 6.0000
69292 15.3860 6.0000
200736 16.0540 6.0000
313090 19.5780 6.0000
84582 31.9260 6.0000
64000 15.6610 6.0000
1642200 24.8130 6.0000
130724 37.3760 6.0000
809450 82.0660 6.0000
1707266 50.1910 6.0000
1531806 24.8230 6.0000
66696 39.1350 6.0000
1310852 32.8590 6.0000
835196 33.4000 6.0000
935612 30.3030 6.0000
164248 16.3390 6.0000
1157888 30.6800 6.0000
1198074 20.6330 6.0000
88264 28.5490 6.0000
64772 22.6680 6.0000
822236 31.5690 6.0000
70198 33.0590 6.0000
84984 15.3090 6.0000
1432484 19.7920 6.0000
226646 16.1340 6.0000
487454 16.8010 6.0000
884372 21.7120 6.0000
136768 25.1480 6.0000
339852 56.3380 6.0000
417942 27.5550 6.0000
1126150 67.0260 6.0000
3018034 87.1580 6.0000
64970 21.9190 6.0000
152002 38.3710 6.0000
92146 25.0010 6.4919
3357814 53.8800 6.4919
132374 59.3620 6.4919
856226 27.0980 6.4919
149234 32.2750 6.4919
2391324 107.7560 6.4919
91640 57.4710 6.4919
94276 32.0190 6.4919
3062296 292.6970 6.4919
180284 22.2920 6.4919
194596 31.0530 6.4919
155778 20.9720 6.4919
90000 21.1400 6.4919
119110 31.9840 6.4919
143816 25.1150 6.4919
187752 21.5690 6.4919
120368 41.5180 6.4919
98864 35.7060 6.4919
2061402 69.8990 6.4919
1598246 51.1140 6.4919
299584 27.8600 6.4919
422088 93.8370 6.4919
92388 24.5730 6.4919
1231174 46.2870 6.4919
90000 43.0840 6.4919
133634 35.9920 6.4919
94548 24.4700 6.4919
811716 34.8460 6.4919
664422 46.3300 6.4919
859290 56.2820 6.4919
100096 26.6390 6.4919
150270 29.5430 6.4919
228898 91.5190 6.4919
486022 24.8330 6.4919
210728 41.4720 6.4919
90000 53.5530 6.4919
91862 21.7480 6.4919
90000 29.0100 6.4919
90644 22.0870 6.4919
274734 25.9630 6.4919
136342 32.7360 6.4919
124342 43.0200 6.4919
2488638 52.0890 6.4919
169986 42.4380 6.4919
525440 22.6940 6.4919
2246630 61.1050 6.4919
143856 28.2030 6.4919
125114 29.6890 6.4919
3165348 117.2200 6.4919
433956 61.0180 6.4919
396978 24.0180 6.4919
144444 25.3020 6.4919
1881122 35.0500 6.4919
102680 24.2970 6.4919
1522638 32.1360 6.4919
1989954 55.4570 6.4919
117824 24.0570 6.4919
694460 73.7930 6.4919
1727342 32.0830 6.4919
174598 40.0090 6.4919
2392476 203.0990 6.4919
90000 19.5550 6.4919
438016 45.9330 6.4919
339814 35.2120 6.4919
189168 73.0040 6.4919
995486 26.8400 6.4919
221600 31.0760 6.4919
1948292 57.0990 6.4919
96770 26.1980 6.4919
2658936 90.4390 6.4919
819046 170.4260 6.4919
99980 25.1990 6.4919
800250 37.5620 6.4919
499372 51.9830 6.4919
872832 113.2880 6.4919
92632 25.1960 6.4919
1606960 40.6330 6.4919
135108 21.9780 6.4919
544298 43.6150 6.4919
169922 23.2380 6.4919
335936 80.5560 6.4919
142396 75.9050 6.4919
148500 25.2080 6.4919
1870292 49.2110 6.4919
91346 24.1920 6.4919
120606 24.3430 6.4919
138718 25.9500 6.4919
92194 27.8090 6.4919
121730 59.7980 6.4919
1149146 142.0290 6.4919
699954 26.1550 6.4919
225840 32.6790 6.4919
245818 26.4870 6.4919
193228 75.9980 6.4919
265644 75.3300 6.4919
216168 87.5020 6.4919
545416 80.4100 6.4919
158326 25.3200 6.4919
853094 169.5900 6.4919
824630 72.1230 6.4919
1676528 66.5950 6.4919
185852 26.0740 6.4919
922306 169.3920 6.4919
92434 46.8800 6.4919
416328 26.6850 6.4919
2695812 162.5040 6.4919
931428 38.2360 6.4919
388252 87.2180 6.4919
91138 47.6310 6.4919
103416 22.3320 6.4919
2219898 166.0840 6.4919
2185486 55.7720 6.4919
581398 36.2600 6.4919
251048 89.2260 6.4919
95078 21.6420 6.4919
153746 23.7930 6.4919
1595384 39.7950 6.4919
384974 23.5260 6.4919
586722 34.0050 6.4919
117582 24.5850 6.4919
179024 37.6760 6.4919
1916150 127.6630 6.4919
3389558 109.9840 6.4919
104860 20.9400 6.4919
691552 67.0060 6.4919
112176 23.6930 6.4919
3183150 131.3580 6.4919
133758 21.1010 6.4919
2275280 53.0100 6.4919
1823524 166.5990 6.4919
1804276 52.3850 6.4919
103310 34.2680 6.4919
91578 26.2510 6.4919
538410 98.0730 6.4919
178954 50.9120 6.4919
616268 28.2840 6.4919
1968634 45.3600 6.4919
287040 28.4580 6.4919
2000356 185.3620 6.4919
126478 26.9700 6.4919
3067154 55.1600 6.4919
2370194 192.1190 6.4919
117948 26.9560 6.4919
2090372 77.9550 6.4919
139452 29.8820 6.4919
91994 25.7130 6.4919
90000 44.3470 6.4919
200122 57.6710 6.4919
222808 64.8780 6.4919
247470 33.9400 6.4919
659854 83.7990 6.4919
142866 24.5410 6.4919
90000 22.5770 6.4919
330390 41.0890 7.0000
128000 57.4900 7.0000
355658 39.6560 7.0000
221112 107.5760 7.0000
131476 43.0970 7.0000
2495368 106.6000 7.0000
306760 77.5600 7.0000
128000 51.0810 7.0000
128000 31.1100 7.0000
128000 42.4160 7.0000
128000 51.4100 7.0000
368202 45.0760 7.0000
293050 86.7740 7.0000
128000 34.0410 7.0000
380682 47.0620 7.0000
910052 35.6310 7.0000
128000 38.8180 7.0000
128000 34.8030 7.0000
218732 46.0940 7.0000
1627506 60.6940 7.0000
133194 45.4620 7.0000
229750 56.0110 7.0000
1885154 79.9520 7.0000
2845186 67.3830 7.0000
1661188 104.9890 7.0000
627028 93.0030 7.0000
244980 31.1550 7.0000
213830 35.2700 7.0000
593026 49.4090 7.0000
2877320 60.2850 7.0000
3235398 70.6150 7.0000
128000 32.3120 7.0000
143086 39.0200 7.0000
270000 43.8920 7.0000
130332 60.5970 7.0000
574964 105.9800 7.0000
165332 34.9980 7.0000
234288 40.2180 7.0000
294388 105.9150 7.0000
128000 63.9620 7.0000
573404 41.5900 7.0000
168956 53.0800 7.0000
1626760 50.3900 7.0000
132202 35.4850 7.0000
412880 38.5370 7.0000
2434146 61.0300 7.0000
1915754 44.9080 7.0000
1679002 45.6870 7.0000
780592 42.8290 7.0000
169840 37.2610 7.0000
131022 67.3220 7.0000
230980 69.8170 7.0000
555130 97.1340 7.0000
290820 39.4950 7.0000
128000 44.9180 7.0000
276836 47.2320 7.0000
132694 35.4310 7.0000
1962740 49.7000 7.0000
161820 53.4680 7.0000
362796 55.5700 7.0000
130606 69.7160 7.0000
3053230 148.2270 7.0000
193374 49.8510 7.0000
1837374 221.5090 7.0000
959298 34.2940 7.0000
913888 51.7980 7.0000
1156508 63.6260 7.0000
2923196 90.3120 7.0000
349794 42.1950 7.0000
173720 50.5180 7.0000
130100 30.3060 7.0000
226938 42.2780 7.0000
275788 41.5340 7.0000
1382796 52.1260 7.0000
222746 36.6090 7.0000
146516 74.1540 7.0000
253294 38.7660 7.0000
176002 61.3590 7.0000
1574880 63.4540 7.0000
589290 96.4330 7.0000
168702 47.0490 7.0000
2716892 103.7550 7.0000
405110 58.2210 7.0000
437020 90.7360 7.0000
404866 47.4020 7.0000
1916520 54.5700 7.0000
230636 47.6840 7.0000
1538344 44.8600 7.0000
130116 35.1980 7.0000
498478 50.3850 7.0000
253516 102.6950 7.0000
1451920 68.0930 7.0000
131722 39.9230 7.0000
131672 39.4640 7.0000
272300 43.0000 7.0000
155256 97.1310 7.0000
203672 38.9950 7.0000
128000 31.3280 7.0000
310260 55.7980 7.0000
131022 40.5840 7.0000
2531234 59.2760 7.0000
199534 74.1940 7.0000
768674 50.7070 7.0000
208518 60.1580 7.0000
144550 38.4560 7.0000
338530 43.7670 7.0000
606884 263.3880 7.0000
1212206 52.4860 7.0000
1575742 39.0750 7.0000
128000 50.2840 7.0000
800540 161.2310 7.0000
145716 32.0250 7.0000
128000 33.1790 7.0000
128000 85.6570 7.0000
143234 65.0450 7.0000
320414 62.4560 7.0000
128000 44.6010 7.0000
410612 71.8660 7.0000
1325428 53.9400 7.0000
128000 32.2700 7.0000
177240 58.7100 7.0000
860634 103.0510 7.0000
333040 55.3220 7.0000
128000 38.1010 7.0000
391432 43.0540 7.0000
811256 35.6110 7.0000
203120 36.2760 7.0000
1039650 65.2800 7.0000
128000 31.2050 7.0000
1412826 126.5530 7.0000
1104530 132.3290 7.0000
883674 42.2430 7.0000
128000 41.4030 7.0000
290250 52.5650 7.0000
2974076 62.3680 7.0000
128000 29.0230 7.0000
406290 36.6710 7.0000
263482 32.6200 7.0000
3348574 59.5160 7.0000
258596 41.9380 7.0000
396668 42.8850 7.0000
298824 82.2310 7.0000
285506 93.6190 7.0000
813942 86.2510 7.0000
2851020 50.4320 7.0000
130714 34.7880 7.0000
128000 28.5850 7.0000
2923256 132.0310 7.0000
217266 33.1390 7.0000
3430068 77.6740 7.0000
128000 38.3590 7.0000
353480 63.6960 7.0000
290200 79.7410 7.0000

